A one-shot overlapping Schwarz method for component-based model reduction: application to nonlinear elasticity

We propose a component-based (CB) parametric model order reduction (pMOR) formulation for parameterized nonlinear elliptic partial differential equations (PDEs) based on overlapping subdomains. Our approach reads as a constrained optimization statement that penalizes the jump at the components' interfaces subject to the approximate satisfaction of the PDE in each local subdomain. Furthermore, the approach relies on the decomposition of the local states into a port component -- associated with the solution on interior boundaries -- and a bubble component that vanishes at ports: since the bubble components are uniquely determined by the solution value at the corresponding port, we can recast the constrained optimization statement into an unconstrained statement, which reads as a nonlinear least-squares problem and can be solved using the Gauss-Newton method. We present thorough numerical investigations for a two-dimensional neo-Hookean nonlinear mechanics problem to validate our method; we further discuss the well-posedness of the mathematical formulation and the \emph{a priori} error analysis for linear coercive problems.

==> dat/EQ1.dat <==
   2.0000000e+00   2.9494900e-01
   4.0000000e+00   3.5570900e-01
   6.0000000e+00   4.0121400e-01
   8.0000000e+00   4.1267900e-01
   1.0000000e+01   5.1382900e-01
   1.2000000e+01   5.6020700e-01
   1.4000000e+01   6.3286400e-01
   1.6000000e+01   6.7307800e-01


==> dat/EQ2.dat <==
   2.0000000e+00   3.4765300e-01
   4.0000000e+00   4.2573400e-01
   6.0000000e+00   4.8061800e-01
   8.0000000e+00   5.7552800e-01
   1.0000000e+01   7.0785600e-01
   1.2000000e+01   7.3520900e-01
   1.4000000e+01   8.0440000e-01
   1.6000000e+01   9.2709800e-01


==> dat/EQ3.dat <==
   2.0000000e+00   2.8804400e-01
   4.0000000e+00   3.5260400e-01
   6.0000000e+00   3.8717900e-01
   8.0000000e+00   4.1048900e-01
   1.0000000e+01   4.7425400e-01
   1.2000000e+01   5.1233900e-01
   1.4000000e+01   5.5432600e-01
   1.6000000e+01   5.9511500e-01


==> dat/EQvsEIM/EIMobj_cost.dat <==
   2.0000000e+00   1.2485791e-01
   4.0000000e+00   1.7254739e-01
   6.0000000e+00   2.0509042e-01
   8.0000000e+00   2.4059094e-01
   1.0000000e+01   2.5230240e-01
   1.2000000e+01   2.3898183e-01
   1.4000000e+01   2.6475403e-01
   1.6000000e+01   2.7983164e-01


==> dat/EQvsEIM/EQ2_tol1eminus4.dat <==
   2.0000000e+00   7.2778609e-02
   4.0000000e+00   9.5654982e-03
   6.0000000e+00   2.5472326e-03
   8.0000000e+00   1.5100629e-03
   1.0000000e+01   7.6860202e-04
   1.2000000e+01   2.7255975e-04
   1.4000000e+01   1.4383539e-04
   1.6000000e+01   1.1031300e-04


==> dat/EQvsEIM/EQ2_tol1eminus4_cost.dat <==
   2.0000000e+00   1.4446344e-01
   4.0000000e+00   1.7634717e-01
   6.0000000e+00   2.0835450e-01
   8.0000000e+00   2.3250792e-01
   1.0000000e+01   2.4664974e-01
   1.2000000e+01   2.8555563e-01
   1.4000000e+01   3.0116564e-01
   1.6000000e+01   3.1060387e-01


==> dat/EQvsEIM/EQ2_tol1eminus6.dat <==
   2.0000000e+00   7.2748547e-02
   4.0000000e+00   9.5550317e-03
   6.0000000e+00   2.5436631e-03
   8.0000000e+00   1.5053166e-03
   1.0000000e+01   7.4776311e-04
   1.2000000e+01   2.7034624e-04
   1.4000000e+01   1.4013020e-04
   1.6000000e+01   1.0003519e-04


==> dat/EQvsEIM/EQ2_tol1eminus6_cost.dat <==
   2.0000000e+00   1.5073521e-01
   4.0000000e+00   1.7823526e-01
   6.0000000e+00   2.0550638e-01
   8.0000000e+00   2.4051664e-01
   1.0000000e+01   2.4932026e-01
   1.2000000e+01   2.8291601e-01
   1.4000000e+01   3.2083797e-01
   1.6000000e+01   3.3055783e-01


==> dat/EQvsEIM/EQ_EIM.dat <==
   2.0000000e+00   7.4395557e-02
   4.0000000e+00   9.7005672e-03
   6.0000000e+00   2.5599395e-03
   8.0000000e+00   1.5017457e-03
   1.0000000e+01   7.4386962e-04
   1.2000000e+01   2.6844828e-04
   1.4000000e+01   1.3809566e-04
   1.6000000e+01   1.0046122e-04


==> dat/EQvsEIM/EQ_HFQ.dat <==
   2.0000000e+00   7.2806463e-02
   4.0000000e+00   9.5567463e-03
   6.0000000e+00   2.5411359e-03
   8.0000000e+00   1.5028828e-03
   1.0000000e+01   7.3776838e-04
   1.2000000e+01   2.6825325e-04
   1.4000000e+01   1.3721171e-04
   1.6000000e+01   9.8291274e-05


==> dat/EQvsEIM/EQ_HFQ_cost.dat <==
   2.0000000e+00   2.0802205e-01
   4.0000000e+00   2.4218430e-01
   6.0000000e+00   2.7955325e-01
   8.0000000e+00   2.9653665e-01
   1.0000000e+01   3.4893325e-01
   1.2000000e+01   3.7447700e-01
   1.4000000e+01   4.1393980e-01
   1.6000000e+01   4.6020405e-01


==> dat/EQvsEIM/EQobj_cost.dat <==
   2.0000000e+00   2.6125797e-01
   4.0000000e+00   2.6615640e-01
   6.0000000e+00   2.9441725e-01
   8.0000000e+00   3.6742236e-01
   1.0000000e+01   3.6758397e-01
   1.2000000e+01   4.2133719e-01
   1.4000000e+01   4.4265422e-01
   1.6000000e+01   4.7388699e-01


==> dat/EQvsEIM/HFQ_HFQ.dat <==
   2.0000000e+00   7.2836489e-02
   4.0000000e+00   9.5645937e-03
   6.0000000e+00   2.5427258e-03
   8.0000000e+00   1.5059636e-03
   1.0000000e+01   7.3849115e-04
   1.2000000e+01   2.6717791e-04
   1.4000000e+01   1.3500530e-04
   1.6000000e+01   9.6505694e-05


==> dat/EQvsEIM/percEIM_ext.dat <==
   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00
   6.0000000e+00   3.0000000e+00
   8.0000000e+00   4.0000000e+00
   1.0000000e+01   5.0000000e+00
   1.2000000e+01   6.0000000e+00
   1.4000000e+01   7.0000000e+00
   1.6000000e+01   8.0000000e+00


==> dat/EQvsEIM/percEIM_int.dat <==
   2.0000000e+00   7.3529412e-01
   4.0000000e+00   1.4705882e+00
   6.0000000e+00   2.2058824e+00
   8.0000000e+00   2.9411765e+00
   1.0000000e+01   3.6764706e+00
   1.2000000e+01   4.4117647e+00
   1.4000000e+01   5.1470588e+00
   1.6000000e+01   5.8823529e+00


==> dat/EQvsEIM/percEQobj_ext_tolminus4.dat <==
   2.0000000e+00   6.5000000e+00
   4.0000000e+00   7.5000000e+00
   6.0000000e+00   6.5000000e+00
   8.0000000e+00   5.5000000e+00
   1.0000000e+01   5.0000000e+00
   1.2000000e+01   5.0000000e+00
   1.4000000e+01   5.0000000e+00
   1.6000000e+01   5.0000000e+00


==> dat/EQvsEIM/percEQobj_ext_tolminus6.dat <==
   2.0000000e+00   1.0500000e+01
   4.0000000e+00   1.1000000e+01
   6.0000000e+00   9.5000000e+00
   8.0000000e+00   9.5000000e+00
   1.0000000e+01   7.0000000e+00
   1.2000000e+01   7.0000000e+00
   1.4000000e+01   7.0000000e+00
   1.6000000e+01   6.5000000e+00


==> dat/EQvsEIM/percEQobj_int_tolminus4.dat <==
   2.0000000e+00   5.8823529e+00
   4.0000000e+00   6.2500000e+00
   6.0000000e+00   6.2500000e+00
   8.0000000e+00   6.2500000e+00
   1.0000000e+01   5.1470588e+00
   1.2000000e+01   4.7794118e+00
   1.4000000e+01   5.1470588e+00
   1.6000000e+01   5.1470588e+00


==> dat/EQvsEIM/percEQobj_int_tolminus6.dat <==
   2.0000000e+00   1.1029412e+01
   4.0000000e+00   9.9264706e+00
   6.0000000e+00   9.9264706e+00
   8.0000000e+00   1.0294118e+01
   1.0000000e+01   9.5588235e+00
   1.2000000e+01   9.1911765e+00
   1.4000000e+01   9.5588235e+00
   1.6000000e+01   9.5588235e+00


==> dat/Gal.dat <==
   2.0000000e+00   7.2836489e-02
   4.0000000e+00   9.5645937e-03
   6.0000000e+00   2.5427258e-03
   8.0000000e+00   1.5059636e-03
   1.0000000e+01   7.3849115e-04
   1.2000000e+01   2.6717791e-04
   1.4000000e+01   1.3500530e-04
   1.6000000e+01   9.6505694e-05


==> dat/Gal_2n.dat <==
   2.0000000e+00   7.2212088e-02
   4.0000000e+00   9.3166009e-03
   6.0000000e+00   2.3265231e-03
   8.0000000e+00   1.4546552e-03
   1.0000000e+01   7.3757005e-04
   1.2000000e+01   2.6565089e-04
   1.4000000e+01   1.3471331e-04
   1.6000000e+01   9.6114305e-05


==> dat/Hf_cost.dat <==
   2.0000000e+00   2.2528420e+00
   4.0000000e+00   2.1385950e+00
   6.0000000e+00   2.3505620e+00
   8.0000000e+00   2.7733760e+00
   1.0000000e+01   2.6867420e+00
   1.2000000e+01   3.1324730e+00
   1.4000000e+01   2.8907200e+00
   1.6000000e+01   3.0422450e+00


==> dat/QNtest/cost_gn.dat <==
   2.0000000e+00   2.6542600e-01
   4.0000000e+00   3.1134600e-01
   6.0000000e+00   3.9981900e-01
   8.0000000e+00   3.9186600e-01


==> dat/QNtest/cost_os.dat <==
   2.0000000e+00   2.2783210e+00
   4.0000000e+00   3.1924620e+00
   6.0000000e+00   4.3989410e+00
   8.0000000e+00   4.8733370e+00


==> dat/QNtest/cost_qn.dat <==
   2.0000000e+00   1.4229730e+01
   4.0000000e+00   3.4223468e+01
   6.0000000e+00   5.7839493e+01
   8.0000000e+00   6.8760164e+01


==> dat/QNtest/fstar_gn.dat <==
   2.0000000e+00   1.7585974e-08
   4.0000000e+00   5.1307428e-10
   6.0000000e+00   7.3809250e-11
   8.0000000e+00   1.2712580e-11


==> dat/QNtest/fstar_os.dat <==
   2.0000000e+00   1.8602347e-08
   4.0000000e+00   6.3014544e-10
   6.0000000e+00   9.2054214e-11
   8.0000000e+00   2.1509485e-11


==> dat/QNtest/fstar_qn.dat <==
   2.0000000e+00   2.1778175e-08
   4.0000000e+00   5.1313763e-10
   6.0000000e+00   7.3810380e-11
   8.0000000e+00   1.2714135e-11


==> dat/QNtest/iters_gn.dat <==
   2.0000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   6.0000000e+00   3.0000000e+00
   8.0000000e+00   3.0000000e+00


==> dat/QNtest/iters_os.dat <==
   2.0000000e+00   8.9000000e+01
   4.0000000e+00   9.3000000e+01
   6.0000000e+00   1.1300000e+02
   8.0000000e+00   1.0200000e+02


==> dat/QNtest/iters_qn.dat <==
   2.0000000e+00   6.6000000e+01
   4.0000000e+00   1.0900000e+02
   6.0000000e+00   1.4700000e+02
   8.0000000e+00   1.5000000e+02


==> dat/QNtest_IC0/cost_gn.dat <==
   2.0000000e+00   2.9280100e-01
   4.0000000e+00   3.5357600e-01
   6.0000000e+00   4.5694500e-01
   8.0000000e+00   4.3931800e-01


==> dat/QNtest_IC0/cost_os.dat <==
   2.0000000e+00   2.6925980e+00
   4.0000000e+00   4.1870150e+00
   6.0000000e+00   6.5356030e+00
   8.0000000e+00   6.8351410e+00


==> dat/QNtest_IC0/cost_qn.dat <==
   2.0000000e+00   1.4403445e+01
   4.0000000e+00   3.2663732e+01
   6.0000000e+00   6.2674809e+01
   8.0000000e+00   8.2781134e+01


==> dat/QNtest_IC0/fstar_gn.dat <==
   2.0000000e+00   1.7585974e-08
   4.0000000e+00   5.1307428e-10
   6.0000000e+00   7.3809252e-11
   8.0000000e+00   1.2712580e-11


==> dat/QNtest_IC0/fstar_os.dat <==
   2.0000000e+00   1.8601830e-08
   4.0000000e+00   6.2982735e-10
   6.0000000e+00   9.2050122e-11
   8.0000000e+00   2.1489318e-11


==> dat/QNtest_IC0/fstar_qn.dat <==
   2.0000000e+00   1.7585974e-08
   4.0000000e+00   5.2860912e-10
   6.0000000e+00   9.6544034e-08
   8.0000000e+00   1.2714329e-11


==> dat/QNtest_IC0/iters_gn.dat <==
   2.0000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   6.0000000e+00   4.0000000e+00
   8.0000000e+00   3.0000000e+00


==> dat/QNtest_IC0/iters_os.dat <==
   2.0000000e+00   1.0500000e+02
   4.0000000e+00   1.2200000e+02
   6.0000000e+00   1.5100000e+02
   8.0000000e+00   1.3500000e+02


==> dat/QNtest_IC0/iters_qn.dat <==
   2.0000000e+00   6.3000000e+01
   4.0000000e+00   1.0200000e+02
   6.0000000e+00   1.5600000e+02
   8.0000000e+00   1.7800000e+02


==> dat/cost_gn.dat <==
   2.0000000e+00   2.1916620e+00
   4.0000000e+00   2.3483410e+00
   6.0000000e+00   2.5001470e+00
   8.0000000e+00   2.5050290e+00


==> dat/cost_qn.dat <==
   2.0000000e+00   2.5901379e+02
   4.0000000e+00   4.2923493e+02
   6.0000000e+00   6.4074577e+02
   8.0000000e+00   7.0323362e+02


==> dat/errEQ1.dat <==
   2.0000000e+00   1.2985056e-01
   4.0000000e+00   1.8637760e-02
   6.0000000e+00   4.6448845e-03
   8.0000000e+00   3.2555714e-03
   1.0000000e+01   1.2815474e-03
   1.2000000e+01   5.4608390e-04
   1.4000000e+01   2.2804942e-04
   1.6000000e+01   1.5948061e-04


==> dat/errEQ2.dat <==
   2.0000000e+00   1.2997154e-01
   4.0000000e+00   1.8651695e-02
   6.0000000e+00   4.6488150e-03
   8.0000000e+00   3.2652730e-03
   1.0000000e+01   1.2853423e-03
   1.2000000e+01   5.4281329e-04
   1.4000000e+01   2.2194891e-04
   1.6000000e+01   1.5516715e-04


==> dat/errEQ3.dat <==
   2.0000000e+00   1.2976487e-01
   4.0000000e+00   1.8585709e-02
   6.0000000e+00   4.7377167e-03
   8.0000000e+00   3.1991180e-03
   1.0000000e+01   1.3111015e-03
   1.2000000e+01   5.9435068e-04
   1.4000000e+01   3.2300790e-04
   1.6000000e+01   4.0833140e-04


==> dat/errhfq.dat <==
   2.0000000e+00   1.2997711e-01
   4.0000000e+00   1.8652164e-02
   6.0000000e+00   4.6487934e-03
   8.0000000e+00   3.2653167e-03
   1.0000000e+01   1.2846851e-03
   1.2000000e+01   5.4285259e-04
   1.4000000e+01   2.2188963e-04
   1.6000000e+01   1.5517953e-04


==> dat/fstar_OS.dat <==
   2.0000000e+00   1.8600934e-08
   4.0000000e+00   6.3019967e-10
   6.0000000e+00   9.2072353e-11
   8.0000000e+00   2.1524775e-11


==> dat/fstar_gn.dat <==
   2.0000000e+00   1.7584627e-08
   4.0000000e+00   5.1304907e-10
   6.0000000e+00   7.3843310e-11
   8.0000000e+00   1.2720810e-11


==> dat/fstar_qn.dat <==
   2.0000000e+00   2.1415382e-08
   4.0000000e+00   5.1304997e-10
   6.0000000e+00   7.4197925e-11
   8.0000000e+00   1.2731084e-11


==> dat/int_err1.dat <==
   1.0000000e+00   2.8420033e-04
   2.0000000e+00   2.7146173e-04
   3.0000000e+00   5.8972518e-05
   4.0000000e+00   3.2374389e-05
   5.0000000e+00   2.6531897e-05
   6.0000000e+00   2.0146538e-05
   7.0000000e+00   8.8289346e-06
   8.0000000e+00   3.7149347e-06


==> dat/int_err2.dat <==
   1.0000000e+00   1.6175616e-04
   2.0000000e+00   2.9410534e-05
   3.0000000e+00   1.1961736e-05
   4.0000000e+00   6.1209468e-06
   5.0000000e+00   1.9453247e-06
   6.0000000e+00   5.8669870e-07
   7.0000000e+00   3.0341970e-07
   8.0000000e+00   2.1853523e-07


==> dat/iters_OS.dat <==
   2.0000000e+00   7.5400000e+01
   4.0000000e+00   7.6600000e+01
   6.0000000e+00   9.0800000e+01
   8.0000000e+00   8.2600000e+01


==> dat/iters_gn.dat <==
   2.0000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   6.0000000e+00   3.0000000e+00
   8.0000000e+00   3.0000000e+00


==> dat/iters_qn.dat <==
   2.0000000e+00   6.2000000e+01
   4.0000000e+00   9.7000000e+01
   6.0000000e+00   1.4200000e+02
   8.0000000e+00   1.5000000e+02


==> dat/max_errors/EQ2_EQEIM/avg_errEIM.dat <==
   2.0000000e+00   7.4395557e-02
   4.0000000e+00   9.7005672e-03
   6.0000000e+00   2.5599395e-03
   8.0000000e+00   1.5017457e-03
   1.0000000e+01   7.4386962e-04
   1.2000000e+01   2.6844828e-04
   1.4000000e+01   1.3809566e-04
   1.6000000e+01   1.0046122e-04


==> dat/max_errors/EQ2_EQEIM/avg_errEQ_HFQ.dat <==
   2.0000000e+00   7.2806463e-02
   4.0000000e+00   9.5567463e-03
   6.0000000e+00   2.5411359e-03
   8.0000000e+00   1.5028828e-03
   1.0000000e+01   7.3776838e-04
   1.2000000e+01   2.6825325e-04
   1.4000000e+01   1.3721171e-04
   1.6000000e+01   9.8291274e-05


==> dat/max_errors/EQ2_EQEIM/avg_errGal1eminus4.dat <==
   2.0000000e+00   7.2778609e-02
   4.0000000e+00   9.5654982e-03
   6.0000000e+00   2.5472326e-03
   8.0000000e+00   1.5100629e-03
   1.0000000e+01   7.6860202e-04
   1.2000000e+01   2.7255975e-04
   1.4000000e+01   1.4383539e-04
   1.6000000e+01   1.1031301e-04


==> dat/max_errors/EQ2_EQEIM/avg_errGal1eminus6.dat <==
   2.0000000e+00   7.2748547e-02
   4.0000000e+00   9.5550317e-03
   6.0000000e+00   2.5436631e-03
   8.0000000e+00   1.5053166e-03
   1.0000000e+01   7.4776311e-04
   1.2000000e+01   2.7034624e-04
   1.4000000e+01   1.4013020e-04
   1.6000000e+01   1.0003519e-04


==> dat/max_errors/EQ2_EQEIM/avg_errproj.dat <==
   2.0000000e+00   6.8751296e-02
   4.0000000e+00   9.5206622e-03
   6.0000000e+00   2.5223540e-03
   8.0000000e+00   1.4634515e-03
   1.0000000e+01   6.6546356e-04
   1.2000000e+01   2.4660331e-04
   1.4000000e+01   1.2822612e-04
   1.6000000e+01   8.9544675e-05


==> dat/max_errors/EQ2_EQEIM/boxplot_errEQ_HFQ.dat <==
   9.8479474e-02   1.1654169e-02   4.6448845e-03   9.5814831e-04   8.7857000e-04   3.1718019e-04   1.1463156e-04   1.0864470e-04
   1.0484469e-01   1.2150633e-02   2.4993826e-03   2.2300160e-03   4.6053982e-04   3.3104066e-04   1.3071258e-04   7.4314785e-05
   8.2627772e-02   1.5548829e-02   1.8461604e-03   1.3244903e-03   6.5684201e-04   3.9642179e-04   1.5751403e-04   1.2159408e-04
   1.0203156e-01   1.2052689e-02   1.4903329e-03   1.3816878e-03   3.0046676e-04   1.9184616e-04   9.5614792e-05   6.5401961e-05
   7.2645104e-02   3.5565016e-03   1.4185328e-03   7.1083588e-04   5.2291637e-04   7.6382951e-05   6.6418008e-05   5.7623044e-05
   1.0347306e-01   1.1874234e-02   2.5794269e-03   2.2493676e-03   1.0450042e-03   4.3379041e-04   2.2804942e-04   1.4964539e-04
   2.9003959e-02   8.3823893e-03   2.0433043e-03   1.0946667e-03   8.8130110e-04   2.2516272e-04   9.0300435e-05   7.7252524e-05
   1.0586722e-01   6.4487108e-03   3.6021783e-03   1.5514927e-03   9.7261593e-04   4.2232407e-04   1.6496724e-04   1.4932774e-04
   4.6074112e-02   1.8637760e-02   2.7772068e-03   1.6811970e-03   1.1308244e-03   1.6569128e-04   1.2744926e-04   8.6331282e-05
   3.0263918e-02   1.0255566e-02   1.5875583e-03   8.6904922e-04   2.4210580e-04   1.9405652e-04   1.0081486e-04   6.9305926e-05
   6.6604934e-02   6.1530393e-03   3.5499080e-03   1.3870587e-03   4.5380843e-04   3.1974550e-04   1.9271909e-04   1.3875786e-04
   6.8664694e-02   7.3488881e-03   2.9892828e-03   1.3166240e-03   9.5727901e-04   2.2324559e-04   1.9262111e-04   1.1234061e-04
   5.9052823e-02   4.5354154e-03   1.7947739e-03   1.1245673e-03   6.6413993e-04   2.4047406e-04   1.0070474e-04   6.9059502e-05
   6.5071594e-02   7.3194357e-03   2.7111224e-03   1.1298666e-03   7.7041037e-04   1.6535899e-04   1.1001140e-04   5.9542846e-05
   3.0696124e-02   1.1884601e-02   2.4112343e-03   1.4951094e-03   1.2815474e-03   1.5355390e-04   1.1110594e-04   1.0444121e-04
   6.3923247e-02   5.9262767e-03   2.8718483e-03   1.8124012e-03   9.4900690e-04   3.4260304e-04   1.8724354e-04   8.5448407e-05
   2.7132936e-02   6.0194333e-03   2.7773718e-03   1.8711837e-03   4.5418174e-04   1.5228922e-04   1.4568869e-04   1.3171613e-04
   8.6557488e-02   6.6920910e-03   2.0644774e-03   1.3213509e-03   3.3581584e-04   1.7201425e-04   1.1735643e-04   5.5184956e-05
   1.2985056e-01   1.0090383e-02   3.5373312e-03   3.2555714e-03   1.2754812e-03   5.4608390e-04   1.8387806e-04   1.5948061e-04
   8.3263984e-02   1.4603882e-02   1.6264004e-03   1.2929706e-03   5.2251033e-04   2.9579987e-04   1.2643310e-04   9.0411915e-05


==> dat/max_errors/EQ2_EQEIM/errEIM.dat <==
   2.0000000e+00   1.3223263e-01
   4.0000000e+00   1.8677905e-02
   6.0000000e+00   4.6564736e-03
   8.0000000e+00   3.2541860e-03
   1.0000000e+01   1.2970649e-03
   1.2000000e+01   5.4475757e-04
   1.4000000e+01   2.2668208e-04
   1.6000000e+01   1.6073946e-04


==> dat/max_errors/EQ2_EQEIM/errEQ_HFQ.dat <==
   2.0000000e+00   1.2985056e-01
   4.0000000e+00   1.8637760e-02
   6.0000000e+00   4.6448845e-03
   8.0000000e+00   3.2555714e-03
   1.0000000e+01   1.2815474e-03
   1.2000000e+01   5.4608390e-04
   1.4000000e+01   2.2804942e-04
   1.6000000e+01   1.5948061e-04


==> dat/max_errors/EQ2_EQEIM/errGal1eminus4.dat <==
   2.0000000e+00   1.2962774e-01
   4.0000000e+00   1.8640341e-02
   6.0000000e+00   4.6467577e-03
   8.0000000e+00   3.2534442e-03
   1.0000000e+01   1.3396014e-03
   1.2000000e+01   5.4586578e-04
   1.4000000e+01   2.3794364e-04
   1.6000000e+01   1.6639885e-04


==> dat/max_errors/EQ2_EQEIM/errGal1eminus6.dat <==
   2.0000000e+00   1.2958906e-01
   4.0000000e+00   1.8638168e-02
   6.0000000e+00   4.6460445e-03
   8.0000000e+00   3.2593380e-03
   1.0000000e+01   1.2999741e-03
   1.2000000e+01   5.4781719e-04
   1.4000000e+01   2.3013287e-04
   1.6000000e+01   1.6161885e-04


==> dat/max_errors/EQ2_EQEIM/errproj.dat <==
   2.0000000e+00   1.2145296e-01
   4.0000000e+00   1.8375337e-02
   6.0000000e+00   4.4072826e-03
   8.0000000e+00   3.1083746e-03
   1.0000000e+01   1.1764461e-03
   1.2000000e+01   4.9890095e-04
   1.4000000e+01   2.0341304e-04
   1.6000000e+01   1.4192095e-04


==> dat/max_errors/onlyEQ/avg_errHFQ.dat <==
   2.0000000e+00   7.2836489e-02
   4.0000000e+00   9.5645937e-03
   6.0000000e+00   2.5427258e-03
   8.0000000e+00   1.5059636e-03
   1.0000000e+01   7.3849115e-04
   1.2000000e+01   2.6717791e-04
   1.4000000e+01   1.3500530e-04
   1.6000000e+01   9.6505694e-05


==> dat/max_errors/onlyEQ/avg_err_tol1minus10.dat <==
   2.0000000e+00   7.2806463e-02
   4.0000000e+00   9.5567463e-03
   6.0000000e+00   2.5411359e-03
   8.0000000e+00   1.5028828e-03
   1.0000000e+01   7.3776838e-04
   1.2000000e+01   2.6825325e-04
   1.4000000e+01   1.3721171e-04
   1.6000000e+01   9.8291274e-05


==> dat/max_errors/onlyEQ/avg_err_tol1minus14.dat <==
   2.0000000e+00   7.2833481e-02
   4.0000000e+00   9.5647168e-03
   6.0000000e+00   2.5430889e-03
   8.0000000e+00   1.5060405e-03
   1.0000000e+01   7.3872678e-04
   1.2000000e+01   2.6720839e-04
   1.4000000e+01   1.3501515e-04
   1.6000000e+01   9.6498949e-05


==> dat/max_errors/onlyEQ/avg_err_tol1minus8.dat <==
   2.0000000e+00   7.2794489e-02
   4.0000000e+00   9.5342915e-03
   6.0000000e+00   2.5445554e-03
   8.0000000e+00   1.5021266e-03
   1.0000000e+01   7.7028856e-04
   1.2000000e+01   3.3196463e-04
   1.4000000e+01   2.2480346e-04
   1.6000000e+01   2.3069083e-04


==> dat/max_errors/onlyEQ/errHFQ.dat <==
   2.0000000e+00   1.2997711e-01
   4.0000000e+00   1.8652164e-02
   6.0000000e+00   4.6487934e-03
   8.0000000e+00   3.2653167e-03
   1.0000000e+01   1.2846851e-03
   1.2000000e+01   5.4285259e-04
   1.4000000e+01   2.2188963e-04
   1.6000000e+01   1.5517953e-04


==> dat/max_errors/onlyEQ/err_tol1minus10.dat <==
   2.0000000e+00   1.2985056e-01
   4.0000000e+00   1.8637760e-02
   6.0000000e+00   4.6448845e-03
   8.0000000e+00   3.2555714e-03
   1.0000000e+01   1.2815474e-03
   1.2000000e+01   5.4608390e-04
   1.4000000e+01   2.2804942e-04
   1.6000000e+01   1.5948061e-04


==> dat/max_errors/onlyEQ/err_tol1minus14.dat <==
   2.0000000e+00   1.2997154e-01
   4.0000000e+00   1.8651695e-02
   6.0000000e+00   4.6488150e-03
   8.0000000e+00   3.2652730e-03
   1.0000000e+01   1.2853423e-03
   1.2000000e+01   5.4281329e-04
   1.4000000e+01   2.2194891e-04
   1.6000000e+01   1.5516715e-04


==> dat/max_errors/onlyEQ/err_tol1minus8.dat <==
   2.0000000e+00   1.2976487e-01
   4.0000000e+00   1.8585709e-02
   6.0000000e+00   4.7377167e-03
   8.0000000e+00   3.1991180e-03
   1.0000000e+01   1.3111015e-03
   1.2000000e+01   5.9435068e-04
   1.4000000e+01   3.2300790e-04
   1.6000000e+01   4.0833140e-04


==> dat/perc_al1.dat <==
   2.0000000e+00   1.6964286e+00
   4.0000000e+00   3.4821429e+00
   6.0000000e+00   4.9107143e+00
   8.0000000e+00   6.3392857e+00
   1.0000000e+01   7.3214286e+00
   1.2000000e+01   8.5714286e+00
   1.4000000e+01   9.1071429e+00
   1.6000000e+01   1.0446429e+01


==> dat/perc_al2.dat <==
   2.0000000e+00   2.8571429e+00
   4.0000000e+00   6.7857143e+00
   6.0000000e+00   9.2857143e+00
   8.0000000e+00   1.1696429e+01
   1.0000000e+01   1.4017857e+01
   1.2000000e+01   1.7142857e+01
   1.4000000e+01   1.9196429e+01
   1.6000000e+01   2.1250000e+01


==> dat/perc_al3.dat <==
   2.0000000e+00   1.2500000e+00
   4.0000000e+00   2.6785714e+00
   6.0000000e+00   3.9285714e+00
   8.0000000e+00   4.5535714e+00
   1.0000000e+01   5.3571429e+00
   1.2000000e+01   5.8035714e+00
   1.4000000e+01   6.7857143e+00
   1.6000000e+01   7.5892857e+00


==> dat/perc_ext1.dat <==
   2.0000000e+00   6.3131313e-01
   4.0000000e+00   1.0606061e+00
   6.0000000e+00   1.5656566e+00
   8.0000000e+00   1.8939394e+00
   1.0000000e+01   2.0202020e+00
   1.2000000e+01   2.1464646e+00
   1.4000000e+01   2.3232323e+00
   1.6000000e+01   2.4747475e+00


==> dat/perc_ext2.dat <==
   2.0000000e+00   1.2626263e+00
   4.0000000e+00   2.1212121e+00
   6.0000000e+00   3.0303030e+00
   8.0000000e+00   3.7373737e+00
   1.0000000e+01   4.2676768e+00
   1.2000000e+01   4.7979798e+00
   1.4000000e+01   5.2020202e+00
   1.6000000e+01   5.4797980e+00


==> dat/perc_ext3.dat <==
   2.0000000e+00   4.0404040e-01
   4.0000000e+00   6.8181818e-01
   6.0000000e+00   8.5858586e-01
   8.0000000e+00   1.1111111e+00
   1.0000000e+01   1.1868687e+00
   1.2000000e+01   1.3636364e+00
   1.4000000e+01   1.5151515e+00
   1.6000000e+01   1.6161616e+00


==> dat/pod/bubble_ext.dat <==
   1.0000000e+00   1.6086844e-02
   2.0000000e+00   5.5005734e-03
   3.0000000e+00   1.3419344e-03
   4.0000000e+00   1.0222165e-04
   5.0000000e+00   1.1786288e-05
   6.0000000e+00   4.6744522e-06
   7.0000000e+00   3.0425599e-06
   8.0000000e+00   1.6580554e-06
   9.0000000e+00   7.6690605e-07
   1.0000000e+01   3.3205347e-07
   1.1000000e+01   1.7323229e-07
   1.2000000e+01   4.9676629e-08
   1.3000000e+01   2.6069209e-08
   1.4000000e+01   1.3426153e-08
   1.5000000e+01   8.9177156e-09
   1.6000000e+01   5.6111527e-09


==> dat/pod/bubble_int.dat <==
   1.0000000e+00   2.2111200e-03
   2.0000000e+00   1.1625927e-03
   3.0000000e+00   3.8513414e-04
   4.0000000e+00   6.7831550e-05
   5.0000000e+00   3.4052262e-05
   6.0000000e+00   5.4397396e-06
   7.0000000e+00   1.2212376e-06
   8.0000000e+00   3.0192773e-07
   9.0000000e+00   1.5710723e-07
   1.0000000e+01   9.0945039e-08
   1.1000000e+01   4.7105177e-08
   1.2000000e+01   2.0256310e-08
   1.3000000e+01   1.0724037e-08
   1.4000000e+01   6.2972354e-09
   1.5000000e+01   4.2174859e-09
   1.6000000e+01   2.6042301e-09


==> dat/pod/port_ext.dat <==
   1.0000000e+00   1.3836295e-04
   2.0000000e+00   1.6627909e-05
   3.0000000e+00   2.2401002e-06
   4.0000000e+00   5.1470614e-07
   5.0000000e+00   5.3727491e-08
   6.0000000e+00   1.0294476e-08
   7.0000000e+00   2.1280731e-09
   8.0000000e+00   7.8307505e-10
   9.0000000e+00   2.6863956e-10
   1.0000000e+01   1.0429890e-10
   1.1000000e+01   6.1463501e-11
   1.2000000e+01   2.6832869e-11
   1.3000000e+01   1.2110979e-11
   1.4000000e+01   3.3033576e-12
   1.5000000e+01   1.6529000e-12
   1.6000000e+01   7.4196205e-13


==> dat/pod/port_int.dat <==
   1.0000000e+00   4.3628822e-03
   2.0000000e+00   9.4910894e-04
   3.0000000e+00   1.8134944e-04
   4.0000000e+00   4.4662221e-05
   5.0000000e+00   2.1618800e-05
   6.0000000e+00   5.5427900e-06
   7.0000000e+00   3.0921608e-06
   8.0000000e+00   8.6886920e-07
   9.0000000e+00   3.8535781e-07
   1.0000000e+01   6.0984332e-08
   1.1000000e+01   2.0756409e-08
   1.2000000e+01   1.2075097e-08
   1.3000000e+01   5.9249643e-09
   1.4000000e+01   3.7897611e-09
   1.5000000e+01   2.4839308e-09
   1.6000000e+01   1.3908257e-09


==> dat/proj.dat <==
   2.0000000e+00   6.8751296e-02
   4.0000000e+00   9.5206622e-03
   6.0000000e+00   2.5223540e-03
   8.0000000e+00   1.4634515e-03
   1.0000000e+01   6.6546356e-04
   1.2000000e+01   2.4660331e-04
   1.4000000e+01   1.2822612e-04
   1.6000000e+01   8.9544675e-05


==> dat/proj_2n.dat <==
   2.0000000e+00   6.8055101e-02
   4.0000000e+00   9.2279943e-03
   6.0000000e+00   2.2218069e-03
   8.0000000e+00   1.3462813e-03
   1.0000000e+01   6.5894390e-04
   1.2000000e+01   2.4568408e-04
   1.4000000e+01   1.2791500e-04
   1.6000000e+01   8.9294698e-05


==> dat/speedup/m16/speedup_EIM.dat <==
   3.0000000e+00   2.0112369e+01
   4.0000000e+00   2.0668569e+01
   5.0000000e+00   2.2782127e+01
   6.0000000e+00   2.3069226e+01
   7.0000000e+00   2.4573879e+01
   8.0000000e+00   2.1585539e+01


==> dat/speedup/m16/speedup_EQ2_tol1eminus4.dat <==
   3.0000000e+00   1.8281946e+01
   4.0000000e+00   1.6787945e+01
   5.0000000e+00   1.6524248e+01
   6.0000000e+00   1.6987845e+01
   7.0000000e+00   1.8468413e+01
   8.0000000e+00   1.6276406e+01


==> dat/speedup/m16/speedup_EQ2_tol1eminus6.dat <==
   3.0000000e+00   1.7573308e+01
   4.0000000e+00   1.6617780e+01
   5.0000000e+00   1.6715658e+01
   6.0000000e+00   1.7547619e+01
   7.0000000e+00   1.8417147e+01
   8.0000000e+00   1.5276807e+01


==> dat/speedup/m16/speedup_HFQ2.dat <==
   3.0000000e+00   1.4455374e+00
   4.0000000e+00   1.6590310e+00
   5.0000000e+00   1.8387752e+00
   6.0000000e+00   1.9922984e+00
   7.0000000e+00   2.3171187e+00
   8.0000000e+00   2.0440644e+00


==> dat/speedup/m8/speedup_EIM.dat <==
   3.0000000e+00   2.1735381e+01
   4.0000000e+00   2.1512313e+01
   5.0000000e+00   2.1712682e+01
   6.0000000e+00   2.3178869e+01
   7.0000000e+00   2.1974659e+01
   8.0000000e+00   2.0607393e+01


==> dat/speedup/m8/speedup_EQ2_tol1eminus4.dat <==
   3.0000000e+00   2.3403448e+01
   4.0000000e+00   2.2158063e+01
   5.0000000e+00   2.1267483e+01
   6.0000000e+00   2.2971706e+01
   7.0000000e+00   2.2309208e+01
   8.0000000e+00   2.0869290e+01


==> dat/speedup/m8/speedup_EQ2_tol1eminus6.dat <==
   3.0000000e+00   2.3574716e+01
   4.0000000e+00   2.1994082e+01
   5.0000000e+00   2.1712318e+01
   6.0000000e+00   2.3165063e+01
   7.0000000e+00   2.1618114e+01
   8.0000000e+00   2.0137260e+01


==> dat/speedup/m8/speedup_HFQ2.dat <==
   3.0000000e+00   1.8589207e+00
   4.0000000e+00   1.9554519e+00
   5.0000000e+00   2.1083606e+00
   6.0000000e+00   2.3832443e+00
   7.0000000e+00   2.4324631e+00
   8.0000000e+00   2.3697605e+00

